Heralded single-photon source based on ensemble of Raman active molecules

Light with high mutual correlations at different frequencies can be used to create heralded single-photon sources, which may serve as the basic elements of existing quantum cryptography and quantum teleportation schemes. One of the important examples in natural systems of light with high mutual correlations is the light produced by spontaneous Raman scattering on an ensemble of molecules. In this paper, we investigate the possibility of using Raman light to create a heralded single-photon source. We show that when using Stokes scattered light for postselection of an anti-Stokes scattered light, the latter may posses the single-photon properties. We analyze the influence of the various negative factors on the characteristics of such a heralded single-photon source, which include a time delay between Stokes and anti-Stokes photons, the finiteness of the correlation radius of an external source, and background radiation. We show that the high purity of the single-photon source is preserved even when the flow of uncorrelated photons exceeds the flow of correlated photons in the scattered Raman light by an order of magnitude.

==> outline.txt <==
План статьи:
I.   Введение
II.  Совместые вероятности детектирования стоксовых и антистоксовых фотонов
III. Связь параметров условного однофотонного источника и корреляционных функций света
IV.  Корреляционные свойства рамановского света
V.   Условный однофотонный источник в идеальном случае
	Все молекулы внутри корреляционного радиуса внешнего источника света, измерения происходят одновременно, нет паразитного фонового излучния 
VI.  Влияние деструктивных факторов на свойства однофотонного источника
	1. Влияние конечности корреляционного радиуса внешнего источника света
	2. Влияние паразитного фонового излучения
	3. Влияние неодновременности измерения парных (heralded) фотонов
VII. Заключение

